Simple Adaptive Size-Exact Testing for Full-Vector and Subvector Inference in Moment Inequality Models

We propose a simple test for moment inequalities that has exact size in normal models with known variance and has uniformly asymptotically exact size more generally. The test compares the quasi-likelihood ratio statistic to a chi-squared critical value, where the degree of freedom is the rank of the inequalities that are active in finite samples. The test requires no simulation and thus is computationally fast and especially suitable for constructing confidence sets for parameters by test inversion. It uses no tuning parameter for moment selection and yet still adapts to the slackness of the moment inequalities. Furthermore, we show how the test can be easily adapted for inference on subvectors for the common empirical setting of conditional moment inequalities with nuisance parameters entering linearly.

==> IntReg_RejRate_CCACC_S_5000_dx_1_n_1000.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
10;  0.500;    0.9998;   0.9998;  0.0000;    0.0000;   0.9960;   NaN; NaN;    NaN;    1.0000;    1.0000; 18.0652; 8
10;  0.400;    0.9992;   0.9992;  0.0000;    0.0000;   0.9966;   NaN; NaN;    NaN;    1.0000;    1.0000; 18.0652; 8
10;  0.300;    0.9978;   0.9978;  0.0000;    0.0000;   0.9972;   NaN; NaN;    NaN;    0.9998;    1.0000; 18.0652; 8
10;  0.200;    0.9934;   0.9934;  0.0000;    0.0000;   0.9974;   NaN; NaN;    NaN;    0.9992;    1.0000; 18.0652; 8
10;  0.100;    0.9806;   0.9806;  0.0000;    0.0000;   0.9978;   NaN; NaN;    NaN;    0.9978;    1.0000; 18.0652; 8
10;  -0.000;    0.9488;   0.9488;  0.0000;    0.0002;   0.9980;   NaN; 1.0000;    1.0000;    0.9908;    1.0000; 18.0652; 8
10;  -0.100;    0.8972;   0.8972;  0.0000;    0.0012;   0.9980;   NaN; 0.8333;    0.8333;    0.9693;    1.0000; 18.0652; 8
10;  -0.200;    0.8018;   0.8018;  0.0000;    0.0094;   0.9904;   NaN; 0.6170;    0.6170;    0.9142;    1.0000; 18.0652; 8
10;  -0.300;    0.6524;   0.6530;  0.0002;    0.0396;   0.9600;   0.0000; 0.6212;    0.6364;    0.8075;    0.0000; 18.0652; 8
10;  -0.400;    0.4434;   0.4462;  0.0042;    0.1272;   0.8684;   0.0000; 0.4072;    0.4292;    0.6354;    0.0000; 18.0652; 8
10;  -0.500;    0.2526;   0.2602;  0.0266;    0.3024;   0.6710;   0.0000; 0.2493;    0.2745;    0.4167;    NaN; 18.0652; 8
10;  -0.600;    0.1232;   0.1348;  0.1098;    0.4990;   0.3912;   0.0000; 0.1407;    0.1639;    0.2607;    NaN; 18.0652; 8
10;  -0.700;    0.0530;   0.0650;  0.2904;    0.5542;   0.1554;   0.0000; 0.0733;    0.0949;    0.1673;    NaN; 18.0652; 8
10;  -0.757;    0.0312;   0.0390;  0.4314;    0.4928;   0.0758;   0.0000; 0.0568;    0.0726;    0.1161;    NaN; 18.0652; 8
10;  -0.800;    0.0194;   0.0254;  0.5308;    0.4270;   0.0422;   0.0000; 0.0422;    0.0562;    0.0900;    NaN; 18.0652; 8
10;  -0.900;    0.0052;   0.0074;  0.7012;    0.2860;   0.0128;   0.0000; 0.0175;    0.0252;    0.0313;    NaN; 18.0652; 8
10;  -1.000;    0.0034;   0.0050;  0.7224;    0.2662;   0.0114;   0.0000; 0.0128;    0.0188;    0.0175;    NaN; 18.0652; 8
10;  -1.100;    0.0096;   0.0160;  0.6000;    0.3646;   0.0354;   0.0000; 0.0247;    0.0422;    0.0508;    NaN; 18.0652; 8
10;  -1.200;    0.0324;   0.0398;  0.3850;    0.5158;   0.0992;   0.0000; 0.0554;    0.0698;    0.1028;    NaN; 18.0652; 8
10;  -1.203;    0.0328;   0.0410;  0.3790;    0.5188;   0.1022;   0.0000; 0.0555;    0.0713;    0.1018;    NaN; 18.0652; 8
10;  -1.300;    0.0752;   0.0882;  0.1934;    0.5720;   0.2346;   0.0000; 0.1014;    0.1241;    0.1799;    NaN; 18.0652; 8
10;  -1.400;    0.1528;   0.1674;  0.0732;    0.5074;   0.4194;   0.0000; 0.1774;    0.2061;    0.2890;    NaN; 18.0652; 8
10;  -1.500;    0.2680;   0.2810;  0.0216;    0.3656;   0.6128;   0.0000; 0.2960;    0.3315;    0.4396;    NaN; 18.0652; 8
10;  -1.600;    0.4186;   0.4264;  0.0058;    0.2274;   0.7668;   0.0000; 0.4318;    0.4661;    0.6101;    NaN; 18.0652; 8
10;  -1.700;    0.5830;   0.5876;  0.0008;    0.1374;   0.8618;   0.0000; 0.5619;    0.5953;    0.7726;    NaN; 18.0652; 8
10;  -1.800;    0.7418;   0.7444;  0.0000;    0.0714;   0.9284;   NaN; 0.7339;    0.7703;    0.8781;    1.0000; 18.0652; 8
10;  -1.900;    0.8538;   0.8548;  0.0000;    0.0396;   0.9600;   NaN; 0.8333;    0.8586;    0.9448;    1.0000; 18.0652; 8
10;  -2.000;    0.9266;   0.9266;  0.0000;    0.0194;   0.9800;   NaN; 0.9381;    0.9381;    0.9745;    1.0000; 18.0652; 8
10;  -2.100;    0.9646;   0.9646;  0.0000;    0.0116;   0.9878;   NaN; 0.9310;    0.9310;    0.9899;    1.0000; 18.0652; 8
10;  -2.200;    0.9834;   0.9834;  0.0000;    0.0064;   0.9928;   NaN; 1.0000;    1.0000;    0.9958;    1.0000; 18.0652; 8
10;  -2.300;    0.9924;   0.9924;  0.0000;    0.0038;   0.9950;   NaN; 1.0000;    1.0000;    0.9980;    1.0000; 18.0652; 8
10;  -2.400;    0.9964;   0.9964;  0.0000;    0.0024;   0.9960;   NaN; 1.0000;    1.0000;    0.9992;    1.0000; 18.0652; 8
10;  -2.500;    0.9978;   0.9978;  0.0000;    0.0016;   0.9968;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; 18.0652; 8
Time Elapsed = 5.13237 hours

==> IntReg_RejRate_CCACC_S_5000_dx_1_n_500.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
 5;  0.500;    0.9460;   0.9460;  0.0000;    0.0008;   0.9966;   NaN; 1.0000;    1.0000;    0.9962;    1.0000; 18.3262; 8
 5;  0.400;    0.9142;   0.9142;  0.0000;    0.0008;   0.9970;   NaN; 1.0000;    1.0000;    0.9890;    1.0000; 18.3262; 8
 5;  0.300;    0.8784;   0.8784;  0.0000;    0.0008;   0.9972;   NaN; 1.0000;    1.0000;    0.9761;    1.0000; 18.3262; 8
 5;  0.200;    0.8364;   0.8364;  0.0000;    0.0012;   0.9972;   NaN; 1.0000;    1.0000;    0.9527;    1.0000; 18.3262; 8
 5;  0.100;    0.7938;   0.7938;  0.0000;    0.0026;   0.9960;   NaN; 1.0000;    1.0000;    0.9171;    1.0000; 18.3262; 8
 5;  -0.000;    0.7316;   0.7316;  0.0000;    0.0062;   0.9932;   NaN; 0.8387;    0.8387;    0.8611;    1.0000; 18.3262; 8
 5;  -0.100;    0.6420;   0.6430;  0.0000;    0.0172;   0.9828;   NaN; 0.5581;    0.6163;    0.7937;    NaN; 18.3262; 8
 5;  -0.200;    0.5244;   0.5252;  0.0008;    0.0422;   0.9570;   0.0000; 0.4360;    0.4550;    0.6911;    NaN; 18.3262; 8
 5;  -0.300;    0.3894;   0.3926;  0.0030;    0.1114;   0.8856;   0.0000; 0.3393;    0.3680;    0.5641;    NaN; 18.3262; 8
 5;  -0.400;    0.2634;   0.2680;  0.0156;    0.2252;   0.7592;   0.0000; 0.2309;    0.2513;    0.4320;    NaN; 18.3262; 8
 5;  -0.500;    0.1538;   0.1594;  0.0570;    0.3692;   0.5738;   0.0000; 0.1571;    0.1723;    0.3109;    NaN; 18.3262; 8
 5;  -0.600;    0.0898;   0.0960;  0.1460;    0.4800;   0.3740;   0.0000; 0.1037;    0.1167;    0.2043;    NaN; 18.3262; 8
 5;  -0.700;    0.0470;   0.0538;  0.2754;    0.5204;   0.2042;   0.0000; 0.0661;    0.0792;    0.1420;    NaN; 18.3262; 8
 5;  -0.757;    0.0298;   0.0386;  0.3606;    0.4984;   0.1410;   0.0000; 0.0490;    0.0666;    0.1021;    NaN; 18.3262; 8
 5;  -0.800;    0.0240;   0.0282;  0.4180;    0.4796;   0.1024;   0.0000; 0.0446;    0.0534;    0.0762;    NaN; 18.3262; 8
 5;  -0.900;    0.0104;   0.0136;  0.4882;    0.4556;   0.0562;   0.0000; 0.0211;    0.0281;    0.0391;    NaN; 18.3262; 8
 5;  -1.000;    0.0098;   0.0130;  0.5040;    0.4378;   0.0582;   0.0000; 0.0206;    0.0279;    0.0275;    NaN; 18.3262; 8
 5;  -1.100;    0.0156;   0.0212;  0.4256;    0.4826;   0.0918;   0.0000; 0.0282;    0.0398;    0.0479;    NaN; 18.3262; 8
 5;  -1.200;    0.0336;   0.0384;  0.3058;    0.5304;   0.1638;   0.0000; 0.0535;    0.0626;    0.0977;    NaN; 18.3262; 8
 5;  -1.203;    0.0340;   0.0394;  0.3004;    0.5344;   0.1652;   0.0000; 0.0539;    0.0640;    0.1005;    NaN; 18.3262; 8
 5;  -1.300;    0.0650;   0.0726;  0.1924;    0.5394;   0.2682;   0.0000; 0.0853;    0.0994;    0.1581;    NaN; 18.3262; 8
 5;  -1.400;    0.1122;   0.1220;  0.1020;    0.5082;   0.3898;   0.0000; 0.1291;    0.1484;    0.2396;    NaN; 18.3262; 8
 5;  -1.500;    0.1712;   0.1832;  0.0484;    0.4360;   0.5154;   0.0000; 0.1761;    0.2037;    0.3426;    0.0000; 18.3262; 8
 5;  -1.600;    0.2610;   0.2698;  0.0202;    0.3450;   0.6342;   0.0000; 0.2551;    0.2806;    0.4491;    0.0000; 18.3262; 8
 5;  -1.700;    0.3606;   0.3682;  0.0088;    0.2514;   0.7390;   0.0000; 0.3461;    0.3763;    0.5575;    0.2500; 18.3262; 8
 5;  -1.800;    0.4692;   0.4738;  0.0032;    0.1756;   0.8202;   0.0000; 0.4533;    0.4795;    0.6645;    0.6000; 18.3262; 8
 5;  -1.900;    0.5758;   0.5782;  0.0010;    0.1080;   0.8898;   0.0000; 0.5426;    0.5648;    0.7647;    0.6667; 18.3262; 8
 5;  -2.000;    0.6746;   0.6760;  0.0002;    0.0696;   0.9286;   0.0000; 0.6207;    0.6408;    0.8443;    0.7500; 18.3262; 8
 5;  -2.100;    0.7672;   0.7682;  0.0000;    0.0416;   0.9566;   NaN; 0.6923;    0.7163;    0.9049;    0.7778; 18.3262; 8
 5;  -2.200;    0.8410;   0.8416;  0.0000;    0.0258;   0.9720;   NaN; 0.7752;    0.7984;    0.9405;    0.9091; 18.3262; 8
 5;  -2.300;    0.8934;   0.8936;  0.0000;    0.0142;   0.9830;   NaN; 0.8732;    0.8873;    0.9617;    0.9286; 18.3262; 8
 5;  -2.400;    0.9310;   0.9312;  0.0000;    0.0072;   0.9894;   NaN; 0.9167;    0.9444;    0.9782;    0.9412; 18.3262; 8
 5;  -2.500;    0.9554;   0.9554;  0.0000;    0.0046;   0.9916;   NaN; 1.0000;    1.0000;    0.9877;    0.9474; 18.3262; 8
Time Elapsed = 5.61406 hours

==> IntReg_RejRate_RCCcorrected_S_5000_dx_1_n_1000.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
10;  0.500;    1.0000;   1.0000;  0.0000;    0.6050;   0.3918;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  0.400;    1.0000;   1.0000;  0.0000;    0.6218;   0.3748;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  0.300;    1.0000;   1.0000;  0.0000;    0.6246;   0.3738;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  0.200;    1.0000;   1.0000;  0.0000;    0.6658;   0.3332;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  0.100;    1.0000;   1.0000;  0.0000;    0.6946;   0.3042;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  -0.000;    0.9998;   0.9998;  0.0000;    0.7536;   0.2458;   NaN; 0.9997;    0.9997;    1.0000;    1.0000; 18; 18
10;  -0.100;    0.9980;   0.9982;  0.0000;    0.7876;   0.2122;   NaN; 0.9990;    0.9992;    0.9972;    1.0000; 18; 18
10;  -0.200;    0.9814;   0.9816;  0.0000;    0.8154;   0.1844;   NaN; 0.9826;    0.9828;    0.9902;    1.0000; 20; 18
10;  -0.300;    0.9066;   0.9106;  0.0002;    0.8270;   0.1728;   0.0000; 0.9245;    0.9294;    0.9028;    NaN; 20; 18
10;  -0.400;    0.7096;   0.7194;  0.0042;    0.8234;   0.1722;   0.0000; 0.7510;    0.7629;    0.6887;    0.0000; 20; 18
10;  -0.500;    0.4396;   0.4600;  0.0276;    0.8164;   0.1560;   0.0000; 0.4833;    0.5083;    0.4103;    NaN; 20; 18
10;  -0.600;    0.1982;   0.2248;  0.1144;    0.7686;   0.1170;   0.0000; 0.2394;    0.2740;    0.2256;    NaN; 20; 18
10;  -0.700;    0.0730;   0.0966;  0.2964;    0.6546;   0.0490;   0.0000; 0.1075;    0.1436;    0.1347;    NaN; 20; 18
10;  -0.757;    0.0414;   0.0534;  0.4372;    0.5368;   0.0260;   0.0000; 0.0760;    0.0984;    0.0615;    NaN; 20; 18
10;  -0.800;    0.0254;   0.0360;  0.5374;    0.4482;   0.0144;   0.0000; 0.0558;    0.0794;    0.0417;    NaN; 20; 18
10;  -0.900;    0.0054;   0.0102;  0.7080;    0.2878;   0.0042;   0.0000; 0.0188;    0.0354;    0.0000;    NaN; 18; 18
10;  -1.000;    0.0032;   0.0058;  0.7302;    0.2652;   0.0046;   0.0000; 0.0121;    0.0219;    0.0870;    NaN; 18; 18
10;  -1.100;    0.0132;   0.0194;  0.6090;    0.3756;   0.0154;   0.0000; 0.0341;    0.0506;    0.0649;    NaN; 20; 18
10;  -1.200;    0.0434;   0.0568;  0.3916;    0.5642;   0.0442;   0.0000; 0.0748;    0.0985;    0.0724;    NaN; 20; 18
10;  -1.203;    0.0452;   0.0592;  0.3852;    0.5698;   0.0450;   0.0000; 0.0762;    0.1007;    0.0756;    NaN; 20; 18
10;  -1.300;    0.1116;   0.1320;  0.1986;    0.7162;   0.0852;   0.0000; 0.1480;    0.1765;    0.1643;    NaN; 20; 18
10;  -1.400;    0.2432;   0.2614;  0.0760;    0.7792;   0.1448;   0.0000; 0.2816;    0.3049;    0.2680;    NaN; 20; 18
10;  -1.500;    0.4264;   0.4446;  0.0222;    0.8124;   0.1654;   0.0000; 0.4761;    0.4985;    0.3942;    NaN; 20; 18
10;  -1.600;    0.6298;   0.6376;  0.0060;    0.8188;   0.1752;   0.0000; 0.6771;    0.6866;    0.5868;    NaN; 20; 18
10;  -1.700;    0.8028;   0.8054;  0.0008;    0.8470;   0.1522;   0.0000; 0.8309;    0.8340;    0.7727;    NaN; 20; 18
10;  -1.800;    0.9046;   0.9058;  0.0000;    0.8562;   0.1438;   NaN; 0.9295;    0.9309;    0.8665;    NaN; 20; 18
10;  -1.900;    0.9602;   0.9602;  0.0000;    0.8766;   0.1234;   NaN; 0.9722;    0.9722;    0.9352;    NaN; 20; 18
10;  -2.000;    0.9856;   0.9856;  0.0000;    0.8732;   0.1266;   NaN; 0.9908;    0.9908;    0.9779;    1.0000; 20; 18
10;  -2.100;    0.9942;   0.9942;  0.0000;    0.8452;   0.1548;   NaN; 0.9946;    0.9946;    0.9961;    NaN; 20; 18
10;  -2.200;    0.9982;   0.9982;  0.0000;    0.8230;   0.1768;   NaN; 0.9990;    0.9990;    0.9989;    1.0000; 18; 18
10;  -2.300;    0.9992;   0.9992;  0.0000;    0.8068;   0.1928;   NaN; 0.9993;    0.9993;    1.0000;    1.0000; 18; 18
10;  -2.400;    1.0000;   1.0000;  0.0000;    0.7812;   0.2184;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
10;  -2.500;    1.0000;   1.0000;  0.0000;    0.7592;   0.2402;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN

==> IntReg_RejRate_RCCcorrected_S_5000_dx_1_n_500.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
 5;  0.500;    1.0000;   1.0000;  0.0000;    0.6544;   0.3418;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
 5;  0.400;    1.0000;   1.0000;  0.0000;    0.6670;   0.3304;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
 5;  0.300;    0.9998;   0.9998;  0.0000;    0.6838;   0.3144;   NaN; 0.9997;    0.9997;    1.0000;    1.0000; 18; 18
 5;  0.200;    0.9990;   0.9990;  0.0000;    0.7080;   0.2902;   NaN; 0.9992;    0.9992;    0.9993;    1.0000; 18; 18
 5;  0.100;    0.9972;   0.9972;  0.0000;    0.7342;   0.2654;   NaN; 0.9967;    0.9967;    0.9992;    1.0000; 20; 18
 5;  -0.000;    0.9862;   0.9862;  0.0000;    0.7786;   0.2210;   NaN; 0.9872;    0.9872;    0.9928;    0.5000; 20; 18
 5;  -0.100;    0.9530;   0.9534;  0.0000;    0.8146;   0.1850;   NaN; 0.9573;    0.9578;    0.9686;    1.0000; 20; 18
 5;  -0.200;    0.8640;   0.8662;  0.0008;    0.8314;   0.1676;   0.0000; 0.8696;    0.8723;    0.9093;    1.0000; 20; 18
 5;  -0.300;    0.6970;   0.7076;  0.0030;    0.8428;   0.1542;   0.0000; 0.7093;    0.7219;    0.7704;    NaN; 20; 18
 5;  -0.400;    0.5014;   0.5152;  0.0160;    0.8574;   0.1266;   0.0000; 0.5230;    0.5391;    0.5434;    NaN; 20; 18
 5;  -0.500;    0.3064;   0.3240;  0.0588;    0.8318;   0.1094;   0.0000; 0.3405;    0.3616;    0.3163;    NaN; 20; 18
 5;  -0.600;    0.1600;   0.1762;  0.1490;    0.7686;   0.0824;   0.0000; 0.1939;    0.2149;    0.2306;    NaN; 20; 18
 5;  -0.700;    0.0702;   0.0892;  0.2790;    0.6726;   0.0484;   0.0000; 0.1008;    0.1291;    0.1198;    NaN; 20; 18
 5;  -0.757;    0.0466;   0.0578;  0.3670;    0.5964;   0.0366;   0.0000; 0.0758;    0.0946;    0.0656;    NaN; 20; 18 
 5;  -0.800;    0.0310;   0.0414;  0.4228;    0.5486;   0.0286;   0.0000; 0.0561;    0.0751;    0.0490;    NaN; 20; 18
 5;  -0.900;    0.0142;   0.0194;  0.4958;    0.4870;   0.0172;   0.0000; 0.0292;    0.0398;    0.0233;    NaN; 20; 18
 5;  -1.000;    0.0136;   0.0154;  0.5104;    0.4698;   0.0198;   0.0000; 0.0281;    0.0319;    0.0202;    NaN; 20; 18
 5;  -1.100;    0.0210;   0.0290;  0.4326;    0.5422;   0.0252;   0.0000; 0.0373;    0.0520;    0.0635;    NaN; 20; 18
 5;  -1.200;    0.0506;   0.0638;  0.3106;    0.6376;   0.0518;   0.0000; 0.0759;    0.0966;    0.0927;    NaN; 20; 18
 5;  -1.203;    0.0516;   0.0656;  0.3068;    0.6416;   0.0516;   0.0000; 0.0773;    0.0991;    0.0969;    NaN; 20; 18 
 5;  -1.300;    0.1070;   0.1214;  0.1966;    0.7256;   0.0778;   0.0000; 0.1414;    0.1612;    0.1465;    NaN; 20; 18
 5;  -1.400;    0.1952;   0.2088;  0.1046;    0.7894;   0.1060;   0.0000; 0.2273;    0.2445;    0.2566;    NaN; 20; 18
 5;  -1.500;    0.3030;   0.3178;  0.0494;    0.8396;   0.1106;   0.0000; 0.3352;    0.3528;    0.3183;    0.0000; 20; 18
 5;  -1.600;    0.4464;   0.4552;  0.0206;    0.8576;   0.1216;   0.0000; 0.4739;    0.4841;    0.4523;    0.0000; 20; 17
 5;  -1.700;    0.5820;   0.5888;  0.0092;    0.8628;   0.1278;   0.0000; 0.6064;    0.6143;    0.5806;    0.0000; 20; 18
 5;  -1.800;    0.7012;   0.7070;  0.0032;    0.8700;   0.1268;   0.0000; 0.7218;    0.7285;    0.7066;    NaN; 20; 18
 5;  -1.900;    0.8162;   0.8180;  0.0010;    0.8574;   0.1412;   0.0000; 0.8369;    0.8390;    0.7918;    0.5000; 20; 18
 5;  -2.000;    0.8842;   0.8856;  0.0002;    0.8568;   0.1426;   0.0000; 0.8954;    0.8971;    0.8948;    0.5000; 20; 18
 5;  -2.100;    0.9354;   0.9358;  0.0000;    0.8520;   0.1478;   NaN; 0.9399;    0.9404;    0.9553;    1.0000; 20; 18
 5;  -2.200;    0.9654;   0.9656;  0.0000;    0.8408;   0.1588;   NaN; 0.9691;    0.9693;    0.9761;    1.0000; 20; 18
 5;  -2.300;    0.9820;   0.9820;  0.0000;    0.8210;   0.1780;   NaN; 0.9827;    0.9827;    0.9921;    0.8000; 20; 18
 5;  -2.400;    0.9902;   0.9902;  0.0000;    0.8170;   0.1822;   NaN; 0.9905;    0.9905;    0.9967;    1.0000; 20; 18
 5;  -2.500;    0.9948;   0.9948;  0.0000;    0.7820;   0.2176;   NaN; 0.9946;    0.9946;    0.9991;    1.0000; 20; 18

==> IntReg_RejRate_RCCcorrected_S_5000_dx_2_n_1000.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
10;  0.500;    1.0000;   1.0000;  0.0000;    0.0000;   0.0002;   NaN; NaN;    NaN;    1.0000;    1.0000; NaN; NaN
10;  0.400;    1.0000;   1.0000;  0.0000;    0.0000;   0.0004;   NaN; NaN;    NaN;    1.0000;    1.0000; NaN; NaN
10;  0.300;    1.0000;   1.0000;  0.0000;    0.0000;   0.0010;   NaN; NaN;    NaN;    1.0000;    1.0000; NaN; NaN
10;  0.200;    1.0000;   1.0000;  0.0000;    0.0000;   0.0018;   NaN; NaN;    NaN;    1.0000;    1.0000; NaN; NaN
10;  0.100;    0.9998;   0.9998;  0.0000;    0.0000;   0.0052;   NaN; NaN;    NaN;    1.0000;    0.9998; NaN; NaN
10;  -0.000;    0.9984;   0.9984;  0.0000;    0.0008;   0.0138;   NaN; 1.0000;    1.0000;    1.0000;    0.9984; NaN; NaN
10;  -0.100;    0.9840;   0.9840;  0.0000;    0.0024;   0.0360;   NaN; 1.0000;    1.0000;    0.9944;    0.9840; NaN; NaN
10;  -0.200;    0.9210;   0.9210;  0.0000;    0.0086;   0.0866;   NaN; 0.9070;    0.9070;    0.9815;    0.9191; 1615; 1615
10;  -0.300;    0.7384;   0.7390;  0.0002;    0.0296;   0.1696;   0.0000; 0.8041;    0.8243;    0.9009;    0.7227; 1615; 1602
10;  -0.400;    0.5062;   0.5080;  0.0018;    0.0942;   0.2876;   0.0000; 0.6051;    0.6242;    0.7650;    0.4594; 1615; 1602
10;  -0.500;    0.2926;   0.3012;  0.0134;    0.2348;   0.3476;   0.0000; 0.3578;    0.3944;    0.5127;    0.2326; 1615; 1602
10;  -0.600;    0.1526;   0.1638;  0.0768;    0.4076;   0.3050;   0.0000; 0.1835;    0.2110;    0.3364;    0.1092; 1615; 1602
10;  -0.700;    0.0596;   0.0702;  0.2202;    0.5022;   0.1934;   0.0000; 0.0824;    0.1035;    0.1799;    0.0475; 1615; 1602
10;  -0.757;    0.0326;   0.0420;  0.3466;    0.4818;   0.1266;   0.0000; 0.0552;    0.0747;    0.1122;    0.0178; 1615; 1602
10;  -0.800;    0.0206;   0.0262;  0.4450;    0.4340;   0.0908;   0.0000; 0.0410;    0.0539;    0.0903;    0.0066; 1615; 1593
10;  -0.900;    0.0058;   0.0074;  0.6058;    0.3500;   0.0358;   0.0000; 0.0149;    0.0194;    0.0447;    0.0000; 1615; 1602
10;  -1.000;    0.0042;   0.0056;  0.6270;    0.3372;   0.0284;   0.0000; 0.0107;    0.0148;    0.0352;    0.0000; 1615; 1615
10;  -1.100;    0.0108;   0.0150;  0.4896;    0.4236;   0.0628;   0.0000; 0.0203;    0.0302;    0.0828;    0.0167; 1615; 1602
10;  -1.200;    0.0392;   0.0480;  0.2842;    0.5026;   0.1480;   0.0000; 0.0581;    0.0756;    0.1419;    0.0276; 1615; 1602
10;  -1.203;    0.0396;   0.0482;  0.2798;    0.5036;   0.1482;   0.0000; 0.0592;    0.0763;    0.1511;    0.0263; 1615; 1602
10;  -1.300;    0.0900;   0.0986;  0.1250;    0.4760;   0.2274;   0.0000; 0.1134;    0.1315;    0.2093;    0.0711; 1626; 1593
10;  -1.400;    0.1704;   0.1800;  0.0428;    0.3586;   0.2846;   0.0000; 0.2164;    0.2432;    0.3387;    0.1363; 1615; 1602
10;  -1.500;    0.2854;   0.2906;  0.0118;    0.2314;   0.2726;   0.0000; 0.3682;    0.3907;    0.5407;    0.2305; 1615; 1602
10;  -1.600;    0.4228;   0.4250;  0.0028;    0.1256;   0.2244;   0.0000; 0.5048;    0.5223;    0.6640;    0.3820; 1615; 1593
10;  -1.700;    0.5806;   0.5816;  0.0006;    0.0652;   0.1634;   0.0000; 0.6564;    0.6718;    0.8054;    0.5612; 1615; 1602
10;  -1.800;    0.7274;   0.7276;  0.0000;    0.0310;   0.1138;   NaN; 0.8000;    0.8065;    0.8822;    0.7187; 1615; 1615
10;  -1.900;    0.8504;   0.8506;  0.0000;    0.0152;   0.0776;   NaN; 0.9211;    0.9342;    0.9510;    0.8455; 1615; 1602
10;  -2.000;    0.9234;   0.9234;  0.0000;    0.0058;   0.0466;   NaN; 1.0000;    1.0000;    0.9614;    0.9236; NaN; NaN
10;  -2.100;    0.9654;   0.9654;  0.0000;    0.0038;   0.0236;   NaN; 1.0000;    1.0000;    0.9831;    0.9657; NaN; NaN
10;  -2.200;    0.9844;   0.9844;  0.0000;    0.0024;   0.0144;   NaN; 1.0000;    1.0000;    1.0000;    0.9845; NaN; NaN
10;  -2.300;    0.9922;   0.9922;  0.0000;    0.0010;   0.0072;   NaN; 1.0000;    1.0000;    1.0000;    0.9921; NaN; NaN
10;  -2.400;    0.9976;   0.9976;  0.0000;    0.0004;   0.0034;   NaN; 1.0000;    1.0000;    1.0000;    0.9976; NaN; NaN
10;  -2.500;    0.9990;   0.9990;  0.0000;    0.0002;   0.0030;   NaN; 1.0000;    1.0000;    1.0000;    0.9990; NaN; NaN

==> IntReg_RejRate_RCCcorrected_S_5000_dx_2_n_500.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
 5;  0.500;    1.0000;   1.0000;  0.0000;    0.0002;   0.0018;   NaN; 1.0000;    1.0000;    1.0000;    1.0000; NaN; NaN
 5;  0.400;    0.9996;   0.9996;  0.0000;    0.0002;   0.0036;   NaN; 1.0000;    1.0000;    1.0000;    0.9996; NaN; NaN
 5;  0.300;    0.9990;   0.9990;  0.0000;    0.0004;   0.0078;   NaN; 1.0000;    1.0000;    1.0000;    0.9990; NaN; NaN
 5;  0.200;    0.9950;   0.9950;  0.0000;    0.0018;   0.0166;   NaN; 1.0000;    1.0000;    1.0000;    0.9949; NaN; NaN
 5;  0.100;    0.9824;   0.9824;  0.0000;    0.0036;   0.0304;   NaN; 0.9444;    0.9444;    1.0000;    0.9820; 1615; 1615
 5;  -0.000;    0.9284;   0.9284;  0.0000;    0.0096;   0.0602;   NaN; 0.9583;    0.9583;    0.9934;    0.9260; NaN; NaN
 5;  -0.100;    0.8238;   0.8244;  0.0000;    0.0222;   0.1066;   NaN; 0.8739;    0.9009;    0.9587;    0.8168; 1615; 1615
 5;  -0.200;    0.6712;   0.6716;  0.0002;    0.0484;   0.1692;   0.0000; 0.8017;    0.8099;    0.8463;    0.6543; 1615; 1615
 5;  -0.300;    0.4950;   0.4970;  0.0014;    0.1100;   0.2308;   0.0000; 0.5909;    0.6091;    0.7019;    0.4661; 1615; 1593
 5;  -0.400;    0.3292;   0.3332;  0.0070;    0.2054;   0.2834;   0.0000; 0.3759;    0.3953;    0.5646;    0.2860; 1642; 1593
 5;  -0.500;    0.2088;   0.2160;  0.0328;    0.3316;   0.2900;   0.0000; 0.2479;    0.2696;    0.4193;    0.1626; 1615; 1593
 5;  -0.600;    0.1216;   0.1290;  0.0858;    0.4540;   0.2536;   0.0000; 0.1410;    0.1573;    0.2942;    0.0803; 1615; 1593
 5;  -0.700;    0.0582;   0.0644;  0.1746;    0.5214;   0.1892;   0.0000; 0.0756;    0.0875;    0.2146;    0.0383; 1639; 1593
 5;  -0.757;    0.0400;   0.0454;  0.2360;    0.5292;   0.1550;   0.0000; 0.0582;    0.0684;    0.1445;    0.0100; 1615; 1593 
 5;  -0.800;    0.0278;   0.0312;  0.2746;    0.5246;   0.1408;   0.0000; 0.0431;    0.0496;    0.1108;    0.0100; 1615; 1602
 5;  -0.900;    0.0118;   0.0142;  0.3302;    0.5212;   0.1130;   0.0000; 0.0200;    0.0246;    0.0460;    0.0225; 1615; 1593
 5;  -1.000;    0.0136;   0.0150;  0.3242;    0.5306;   0.1090;   0.0000; 0.0211;    0.0237;    0.0606;    0.0110; 1615; 1602
 5;  -1.100;    0.0228;   0.0258;  0.2660;    0.5326;   0.1388;   0.0000; 0.0300;    0.0357;    0.1052;    0.0160; 1615; 1599
 5;  -1.200;    0.0460;   0.0506;  0.1810;    0.5092;   0.2026;   0.0000; 0.0593;    0.0683;    0.1510;    0.0336; 1615; 1593
 5;  -1.203;    0.0466;   0.0516;  0.1784;    0.5068;   0.2078;   0.0000; 0.0608;    0.0706;    0.1463;    0.0374; 1615; 1593
 5;  -1.300;    0.0880;   0.0916;  0.1064;    0.4742;   0.2366;   0.0000; 0.1059;    0.1135;    0.2164;    0.0722; 1626; 1593
 5;  -1.400;    0.1400;   0.1452;  0.0488;    0.3990;   0.2638;   0.0000; 0.1714;    0.1845;    0.3169;    0.1082; 1615; 1602
 5;  -1.500;    0.2070;   0.2114;  0.0198;    0.3146;   0.2556;   0.0000; 0.2390;    0.2530;    0.4186;    0.1751; 1615; 1593
 5;  -1.600;    0.2908;   0.2926;  0.0074;    0.2292;   0.2452;   0.0000; 0.3421;    0.3499;    0.4959;    0.2559; 1615; 1593
 5;  -1.700;    0.3758;   0.3790;  0.0030;    0.1474;   0.2264;   0.0000; 0.4396;    0.4613;    0.6201;    0.3479; 1660; 1602
 5;  -1.800;    0.4780;   0.4796;  0.0012;    0.1014;   0.1854;   0.0000; 0.5799;    0.5957;    0.7238;    0.4576; 1615; 1602
 5;  -1.900;    0.5736;   0.5744;  0.0000;    0.0664;   0.1436;   NaN; 0.6837;    0.6958;    0.7967;    0.5544; 1615; 1599
 5;  -2.000;    0.6704;   0.6704;  0.0000;    0.0376;   0.1096;   NaN; 0.7713;    0.7713;    0.8704;    0.6578; 1615; 1615
 5;  -2.100;    0.7652;   0.7652;  0.0000;    0.0252;   0.0784;   NaN; 0.8333;    0.8333;    0.9031;    0.7597; 1615; 1602
 5;  -2.200;    0.8382;   0.8382;  0.0000;    0.0184;   0.0588;   NaN; 0.9022;    0.9022;    0.9388;    0.8346; 1615; 1615
 5;  -2.300;    0.8944;   0.8944;  0.0000;    0.0092;   0.0452;   NaN; 0.9348;    0.9348;    0.9646;    0.8934; NaN; NaN
 5;  -2.400;    0.9290;   0.9290;  0.0000;    0.0058;   0.0302;   NaN; 0.9655;    0.9655;    0.9868;    0.9288; NaN; NaN
 5;  -2.500;    0.9560;   0.9560;  0.0000;    0.0048;   0.0206;   NaN; 0.9583;    0.9583;    1.0000;    0.9555; 1615; 1615


==> IntReg_RejRate_RCCcorrected_S_5000_dx_3_n_1000.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
10;  0.500;    1.0000;   1.0000;  0.0000;    0.0000;   0.0000;   NaN; NaN;    NaN;    NaN;    1.0000; NaN; NaN
10;  0.400;    1.0000;   1.0000;  0.0000;    0.0000;   0.0000;   NaN; NaN;    NaN;    NaN;    1.0000; NaN; NaN
10;  0.300;    1.0000;   1.0000;  0.0000;    0.0000;   0.0002;   NaN; NaN;    NaN;    1.0000;    1.0000; NaN; NaN
10;  0.200;    0.9998;   0.9998;  0.0000;    0.0000;   0.0004;   NaN; NaN;    NaN;    1.0000;    0.9998; NaN; NaN
10;  0.100;    0.9992;   0.9992;  0.0000;    0.0002;   0.0018;   NaN; 1.0000;    1.0000;    1.0000;    0.9992; NaN; NaN
10;  -0.000;    0.9934;   0.9934;  0.0000;    0.0008;   0.0034;   NaN; 1.0000;    1.0000;    1.0000;    0.9934; NaN; NaN
10;  -0.100;    0.9506;   0.9506;  0.0000;    0.0024;   0.0082;   NaN; 1.0000;    1.0000;    0.9756;    0.9503; NaN; NaN
10;  -0.200;    0.8144;   0.8144;  0.0000;    0.0060;   0.0186;   NaN; 0.9333;    0.9333;    0.9785;    0.8112; 127576; 127576
10;  -0.300;    0.5868;   0.5868;  0.0004;    0.0232;   0.0426;   0.0000; 0.8362;    0.8362;    0.9155;    0.5704; 127618; 127530
10;  -0.400;    0.3702;   0.3708;  0.0010;    0.0652;   0.0876;   0.0000; 0.5920;    0.6012;    0.7397;    0.3321; 127618; 127514
10;  -0.500;    0.2128;   0.2152;  0.0104;    0.1460;   0.1536;   0.0000; 0.3808;    0.3973;    0.5130;    0.1565; 127618; 123080
10;  -0.600;    0.1104;   0.1164;  0.0538;    0.2558;   0.2042;   0.0000; 0.1845;    0.2080;    0.2860;    0.0679; 127618; 127526
10;  -0.700;    0.0466;   0.0514;  0.1772;    0.3350;   0.1974;   0.0000; 0.0788;    0.0931;    0.1378;    0.0275; 127620; 127522
10;  -0.757;    0.0228;   0.0266;  0.2808;    0.3356;   0.1754;   0.0000; 0.0435;    0.0548;    0.0832;    0.0144; 127620; 127530
10;  -0.800;    0.0148;   0.0182;  0.3738;    0.3176;   0.1560;   0.0000; 0.0302;    0.0409;    0.0603;    0.0079; 127618; 127492
10;  -0.900;    0.0036;   0.0046;  0.5370;    0.2598;   0.1134;   0.0000; 0.0100;    0.0139;    0.0282;    0.0022; 127618; 127530
10;  -1.000;    0.0030;   0.0036;  0.5530;    0.2522;   0.1122;   0.0000; 0.0103;    0.0127;    0.0107;    0.0024; 127618; 127530
10;  -1.100;    0.0082;   0.0098;  0.4106;    0.2902;   0.1594;   0.0000; 0.0207;    0.0262;    0.0263;    0.0057; 127618; 127530
10;  -1.200;    0.0222;   0.0262;  0.2230;    0.3214;   0.1960;   0.0000; 0.0411;    0.0535;    0.0878;    0.0154; 127618; 48546
10;  -1.203;    0.0232;   0.0272;  0.2182;    0.3178;   0.1994;   0.0000; 0.0428;    0.0554;    0.0913;    0.0144; 127618; 116910
10;  -1.300;    0.0610;   0.0654;  0.0920;    0.2722;   0.2036;   0.0000; 0.1043;    0.1205;    0.1739;    0.0370; 127618; 127514
10;  -1.400;    0.1176;   0.1188;  0.0272;    0.1838;   0.1952;   0.0000; 0.2089;    0.2155;    0.3217;    0.0839; 127620; 127526
10;  -1.500;    0.2018;   0.2032;  0.0078;    0.1090;   0.1526;   0.0000; 0.3560;    0.3688;    0.4967;    0.1588; 127618; 127522
10;  -1.600;    0.2996;   0.3002;  0.0012;    0.0568;   0.1066;   0.0000; 0.5352;    0.5458;    0.6642;    0.2602; 127618; 127528
10;  -1.700;    0.4238;   0.4242;  0.0002;    0.0246;   0.0706;   0.0000; 0.6748;    0.6911;    0.8017;    0.3980; 127618; 127530
10;  -1.800;    0.5596;   0.5598;  0.0000;    0.0120;   0.0444;   NaN; 0.7833;    0.8000;    0.8964;    0.5449; 127618; 127530
10;  -1.900;    0.6874;   0.6874;  0.0000;    0.0050;   0.0248;   NaN; 0.8800;    0.8800;    0.9194;    0.6811; 127618; 127588
10;  -2.000;    0.8066;   0.8066;  0.0000;    0.0020;   0.0146;   NaN; 1.0000;    1.0000;    0.9863;    0.8048; NaN; NaN
10;  -2.100;    0.8940;   0.8940;  0.0000;    0.0000;   0.0090;   NaN; NaN;    NaN;    1.0000;    0.8934; NaN; NaN
10;  -2.200;    0.9490;   0.9490;  0.0000;    0.0000;   0.0052;   NaN; NaN;    NaN;    1.0000;    0.9487; NaN; NaN
10;  -2.300;    0.9742;   0.9742;  0.0000;    0.0000;   0.0030;   NaN; NaN;    NaN;    1.0000;    0.9741; NaN; NaN
10;  -2.400;    0.9866;   0.9866;  0.0000;    0.0000;   0.0018;   NaN; NaN;    NaN;    1.0000;    0.9866; NaN; NaN
10;  -2.500;    0.9944;   0.9944;  0.0000;    0.0000;   0.0014;   NaN; NaN;    NaN;    1.0000;    0.9944; NaN; NaN

==> IntReg_RejRate_RCCcorrected_S_5000_dx_3_n_500.txt <==
n/100;  beta_0;  ccRej; accRej; ZeroRate;  OneRate; TwoRate; ccRej0; ccRej1;  accRej1;    ccRej2;   ccRejGr2;bdim1;bdim2
 5;  0.500;    0.9996;   0.9996;  0.0000;    0.0000;   0.0002;   NaN; NaN;    NaN;    1.0000;    0.9996; NaN; NaN
 5;  0.400;    0.9992;   0.9992;  0.0000;    0.0000;   0.0002;   NaN; NaN;    NaN;    1.0000;    0.9992; NaN; NaN
 5;  0.300;    0.9946;   0.9946;  0.0000;    0.0000;   0.0010;   NaN; NaN;    NaN;    1.0000;    0.9946; NaN; NaN
 5;  0.200;    0.9792;   0.9792;  0.0000;    0.0002;   0.0028;   NaN; 1.0000;    1.0000;    1.0000;    0.9791; NaN; NaN
 5;  0.100;    0.9322;   0.9322;  0.0000;    0.0014;   0.0076;   NaN; 1.0000;    1.0000;    1.0000;    0.9316; NaN; NaN
 5;  -0.000;    0.8220;   0.8220;  0.0000;    0.0040;   0.0170;   NaN; 1.0000;    1.0000;    1.0000;    0.8192; NaN; NaN
 5;  -0.100;    0.6822;   0.6822;  0.0000;    0.0084;   0.0316;   NaN; 0.8571;    0.8571;    0.9304;    0.6754; 127588; 127570
 5;  -0.200;    0.5138;   0.5142;  0.0000;    0.0194;   0.0598;   NaN; 0.7216;    0.7423;    0.8528;    0.4959; 127614; 127538
 5;  -0.300;    0.3588;   0.3592;  0.0004;    0.0452;   0.0950;   0.0000; 0.5841;    0.5929;    0.7179;    0.3265; 127618; 127522
 5;  -0.400;    0.2378;   0.2404;  0.0032;    0.0916;   0.1382;   0.0000; 0.3777;    0.4061;    0.5441;    0.1987; 127618; 116268
 5;  -0.600;    0.0746;   0.0770;  0.0440;    0.2140;   0.2204;   0.0000; 0.1065;    0.1178;    0.2169;    0.0575; 127618; 104102
 5;  -0.700;    0.0378;   0.0392;  0.1014;    0.2620;   0.2158;   0.0000; 0.0573;    0.0626;    0.1177;    0.0318; 127618; 125170
 5;  -0.757;    0.0220;   0.0238;  0.1476;    0.2694;   0.2234;   0.0000; 0.0341;    0.0408;    0.0842;    0.0167; 127618; 127526
 5;  -0.800;    0.0164;   0.0174;  0.1730;    0.2800;   0.2194;   0.0000; 0.0293;    0.0329;    0.0593;    0.0116; 127618; 127530
 5;  -0.900;    0.0074;   0.0078;  0.2018;    0.2894;   0.2128;   0.0000; 0.0159;    0.0173;    0.0320;    0.0041; 127618; 127514
 5;  -1.000;    0.0072;   0.0084;  0.2030;    0.2764;   0.2246;   0.0000; 0.0166;    0.0210;    0.0294;    0.0054; 127608; 127532
 5;  -1.100;    0.0130;   0.0136;  0.1558;    0.2742;   0.2208;   0.0000; 0.0270;    0.0292;    0.0525;    0.0080; 127618; 127524
 5;  -1.200;    0.0270;   0.0282;  0.1038;    0.2370;   0.2226;   0.0000; 0.0481;    0.0532;    0.1042;    0.0192; 127618; 127524
 5;  -1.203;    0.0272;   0.0286;  0.1012;    0.2364;   0.2262;   0.0000; 0.0482;    0.0541;    0.1026;    0.0211; 127618; 127524
 5;  -1.300;    0.0538;   0.0552;  0.0540;    0.1994;   0.2146;   0.0000; 0.0732;    0.0802;    0.1650;    0.0410; 127618; 127214
 5;  -1.400;    0.0930;   0.0942;  0.0234;    0.1456;   0.1894;   0.0000; 0.1223;    0.1305;    0.2365;    0.0807; 127618; 124192  
 5;  -1.500;    0.1416;   0.1422;  0.0098;    0.1002;   0.1568;   0.0000; 0.2016;    0.2076;    0.3482;    0.1266; 127618; 127526
 5;  -1.600;    0.1990;   0.1998;  0.0026;    0.0668;   0.1226;   0.0000; 0.2994;    0.3114;    0.4649;    0.1804; 127618; 127416
 5;  -1.700;    0.2676;   0.2678;  0.0006;    0.0406;   0.0974;   0.0000; 0.4187;    0.4236;    0.6078;    0.2443; 127618; 127522
 5;  -1.800;    0.3428;   0.3430;  0.0004;    0.0242;   0.0704;   0.0000; 0.5372;    0.5455;    0.7358;    0.3224; 127618; 127214
 5;  -1.900;    0.4258;   0.4262;  0.0002;    0.0138;   0.0488;   0.0000; 0.6232;    0.6522;    0.8197;    0.4127; 127588; 127530
 5;  -2.000;    0.5158;   0.5158;  0.0000;    0.0082;   0.0364;   NaN; 0.7561;    0.7561;    0.8571;    0.5060; 127584; 127530
 5;  -2.100;    0.6050;   0.6050;  0.0000;    0.0032;   0.0244;   NaN; 0.9375;    0.9375;    0.9016;    0.5983; 127570; 127570
 5;  -2.200;    0.6800;   0.6800;  0.0000;    0.0016;   0.0172;   NaN; 1.0000;    1.0000;    0.9302;    0.6761; NaN; NaN
 5;  -2.300;    0.7592;   0.7592;  0.0000;    0.0008;   0.0096;   NaN; 1.0000;    1.0000;    0.9583;    0.7573; NaN; NaN
 5;  -2.400;    0.8196;   0.8196;  0.0000;    0.0008;   0.0078;   NaN; 1.0000;    1.0000;    1.0000;    0.8180; NaN; NaN
 5;  -2.500;    0.8708;   0.8708;  0.0000;    0.0002;   0.0052;   NaN; 1.0000;    1.0000;    1.0000;    0.8701; NaN; NaN

==> IntReg_RejRate_RCCproj_S_5000_maxStart_5_dx_1_n_1000.txt <==
n/100;  beta_0;  rccRej;  MaxStart
10;  0.500;    1.0000;  5
10;  0.400;    1.0000;  5
10;  0.300;    1.0000;  5
10;  0.200;    1.0000;  5
10;  0.100;    0.9996;  5
10;  -0.000;    0.9974;  5
10;  -0.100;    0.9756;  5
10;  -0.200;    0.8772;  5
10;  -0.300;    0.6112;  5
10;  -0.400;    0.2930;  5
10;  -0.500;    0.1014;  5
10;  -0.600;    0.0252;  5
10;  -0.700;    0.0052;  5
10;  -0.757;    0.0018;  5
10;  -0.800;    0.0014;  5
10;  -0.900;    0.0004;  5
10;  -1.000;    0.0000;  5
10;  -1.100;    0.0000;  5
10;  -1.200;    0.0008;  5
10;  -1.203;    0.0008;  5
10;  -1.300;    0.0080;  5
10;  -1.400;    0.0312;  5
10;  -1.500;    0.1012;  5
10;  -1.600;    0.2152;  5
10;  -1.700;    0.3934;  5
10;  -1.800;    0.6046;  5
10;  -1.900;    0.7792;  5
10;  -2.000;    0.8938;  5
10;  -2.100;    0.9544;  5
10;  -2.200;    0.9806;  5
10;  -2.300;    0.9942;  5
10;  -2.400;    0.9980;  5
10;  -2.500;    0.9998;  5
Time Elapsed = 33.0109 hours

==> IntReg_RejRate_RCCproj_S_5000_maxStart_5_dx_1_n_500.txt <==
n/100;  beta_0;  rccRej;  MaxStart
 5;  0.500;    1.0000;  5
 5;  0.400;    1.0000;  5
 5;  0.300;    0.9996;  5
 5;  0.200;    0.9956;  5
 5;  0.100;    0.9728;  5
 5;  -0.000;    0.8958;  5
 5;  -0.100;    0.7332;  5
 5;  -0.200;    0.5018;  5
 5;  -0.300;    0.2764;  5
 5;  -0.400;    0.1206;  5
 5;  -0.500;    0.0420;  5
 5;  -0.600;    0.0134;  5
 5;  -0.700;    0.0038;  5
 5;  -0.757;    0.0020;  5
 5;  -0.800;    0.0016;  5
 5;  -0.900;    0.0004;  5
 5;  -1.000;    0.0000;  5
 5;  -1.100;    0.0004;  5
 5;  -1.200;    0.0026;  5
 5;  -1.203;    0.0028;  5
 5;  -1.300;    0.0070;  5
 5;  -1.400;    0.0176;  5
 5;  -1.500;    0.0444;  5
 5;  -1.600;    0.0964;  5
 5;  -1.700;    0.1704;  5
 5;  -1.800;    0.2750;  5
 5;  -1.900;    0.3992;  5
 5;  -2.000;    0.5310;  5
 5;  -2.100;    0.6558;  5
 5;  -2.200;    0.7606;  5
 5;  -2.300;    0.8396;  5
 5;  -2.400;    0.8998;  5
 5;  -2.500;    0.9422;  5
Time Elapsed = 27.7679 hours

==> IntReg_RejRate_condRCCproj_S_5000_maxStart_5_dx_1_n_1000.txt <==
n/100;  beta_0;  rccRej;  MaxStart
10;  0.500;    1.0000;  5
10;  0.400;    1.0000;  5
10;  0.300;    1.0000;  5
10;  0.200;    1.0000;  5
10;  0.100;    0.9994;  5
10;  -0.000;    0.9964;  5
10;  -0.100;    0.9714;  5
10;  -0.200;    0.8758;  5
10;  -0.300;    0.6586;  5
10;  -0.400;    0.3752;  5
10;  -0.500;    0.1562;  5
10;  -0.600;    0.0538;  5
10;  -0.700;    0.0156;  5
10;  -0.757;    0.0060;  5
10;  -0.800;    0.0036;  5
10;  -0.900;    0.0010;  5
10;  -1.000;    0.0002;  5
10;  -1.100;    0.0010;  5
10;  -1.200;    0.0052;  5
10;  -1.203;    0.0054;  5
10;  -1.300;    0.0218;  5
10;  -1.400;    0.0590;  5
10;  -1.500;    0.1490;  5
10;  -1.600;    0.2820;  5
10;  -1.700;    0.4582;  5
10;  -1.800;    0.6414;  5
10;  -1.900;    0.7966;  5
10;  -2.000;    0.8954;  5
10;  -2.100;    0.9506;  5
10;  -2.200;    0.9774;  5
10;  -2.300;    0.9902;  5
10;  -2.400;    0.9948;  5
10;  -2.500;    0.9982;  5

==> IntReg_RejRate_condRCCproj_S_5000_maxStart_5_dx_1_n_500.txt <==
n/100;  beta_0;  rccRej;  MaxStart
 5;  0.500;    0.9996;  5
 5;  0.400;    0.9984;  5
 5;  0.300;    0.9972;  5
 5;  0.200;    0.9898;  5
 5;  0.100;    0.9654;  5
 5;  -0.000;    0.9000;  5
 5;  -0.100;    0.7696;  5
 5;  -0.200;    0.5726;  5
 5;  -0.300;    0.3620;  5
 5;  -0.400;    0.1912;  5
 5;  -0.500;    0.0860;  5
 5;  -0.600;    0.0326;  5
 5;  -0.700;    0.0110;  5
 5;  -0.757;    0.0060;  5
 5;  -0.800;    0.0038;  5
 5;  -0.900;    0.0020;  5
 5;  -1.000;    0.0006;  5
 5;  -1.100;    0.0024;  5
 5;  -1.200;    0.0068;  5
 5;  -1.203;    0.0068;  5
 5;  -1.300;    0.0160;  5
 5;  -1.400;    0.0370;  5
 5;  -1.500;    0.0770;  5
 5;  -1.600;    0.1436;  5
 5;  -1.700;    0.2318;  5
 5;  -1.800;    0.3378;  5
 5;  -1.900;    0.4594;  5
 5;  -2.000;    0.5778;  5
 5;  -2.100;    0.6860;  5
 5;  -2.200;    0.7832;  5
 5;  -2.300;    0.8560;  5
 5;  -2.400;    0.9070;  5
 5;  -2.500;    0.9434;  5


==> IntReg_Rej_Rate_S_5000_dx_1.txt <==
n100;  beta_0;  ccRej;   ZeroRate;   OneRate; TwoRate; ccRej0;  ccRej1;    ccRej2;   ccRejGr2
 5;  0.500;    0.9460;    0.0000;   0.0008;   0.9964; NaN;    1.0000;    0.9962;    1.0000
 5;  0.400;    0.9142;    0.0000;   0.0008;   0.9972; NaN;    1.0000;    0.9890;    1.0000
 5;  0.300;    0.8784;    0.0000;   0.0008;   0.9974; NaN;    1.0000;    0.9761;    1.0000
 5;  0.200;    0.8364;    0.0000;   0.0012;   0.9972; NaN;    1.0000;    0.9527;    1.0000
 5;  0.100;    0.7938;    0.0000;   0.0026;   0.9960; NaN;    1.0000;    0.9171;    1.0000
 5;  -0.000;    0.7318;    0.0000;   0.0064;   0.9930; NaN;    0.8438;    0.8614;    1.0000
 5;  -0.100;    0.6422;    0.0000;   0.0176;   0.9824; NaN;    0.5568;    0.7938;    NaN
 5;  -0.200;    0.5242;    0.0008;   0.0438;   0.9554; 0.0000;    0.4247;    0.6921;    NaN
 5;  -0.300;    0.3902;    0.0030;   0.1134;   0.8836; 0.0000;    0.3404;    0.5643;    NaN
 5;  -0.400;    0.2636;    0.0160;   0.2274;   0.7566; 0.0000;    0.2304;    0.4330;    NaN
 5;  -0.500;    0.1540;    0.0588;   0.3696;   0.5716; 0.0000;    0.1575;    0.3118;    NaN
 5;  -0.600;    0.0900;    0.1490;   0.4778;   0.3732; 0.0000;    0.1042;    0.2053;    NaN
 5;  -0.700;    0.0468;    0.2790;   0.5180;   0.2030; 0.0000;    0.0660;    0.1438;    NaN
 5;  -0.757;    0.0298;    0.3670;   0.4932;   0.1398; 0.0000;    0.0495;    0.1030;    NaN
 5;  -0.800;    0.0240;    0.4228;   0.4762;   0.1010; 0.0000;    0.0449;    0.0772;    NaN
 5;  -0.900;    0.0104;    0.4958;   0.4484;   0.0558; 0.0000;    0.0214;    0.0394;    NaN
 5;  -1.000;    0.0098;    0.5104;   0.4324;   0.0572; 0.0000;    0.0208;    0.0280;    NaN
 5;  -1.100;    0.0156;    0.4326;   0.4774;   0.0900; 0.0000;    0.0285;    0.0489;    NaN
 5;  -1.200;    0.0340;    0.3106;   0.5276;   0.1618; 0.0000;    0.0550;    0.0952;    NaN
 5;  -1.203;    0.0342;    0.3068;   0.5300;   0.1632; 0.0000;    0.0551;    0.1005;    NaN
 5;  -1.300;    0.0650;    0.1966;   0.5372;   0.2662; 0.0000;    0.0860;    0.1585;    NaN
 5;  -1.400;    0.1124;    0.1046;   0.5064;   0.3890; 0.0000;    0.1295;    0.2401;    NaN
 5;  -1.500;    0.1710;    0.0494;   0.4378;   0.5128; 0.0000;    0.1772;    0.3428;    NaN
 5;  -1.600;    0.2614;    0.0206;   0.3468;   0.6320; 0.0000;    0.2543;    0.4503;    0.0000
 5;  -1.700;    0.3608;    0.0092;   0.2520;   0.7380; 0.0000;    0.3476;    0.5575;    0.2500
 5;  -1.800;    0.4696;    0.0032;   0.1760;   0.8198; 0.0000;    0.4523;    0.6648;    0.6000
 5;  -1.900;    0.5760;    0.0010;   0.1100;   0.8880; 0.0000;    0.5364;    0.7660;    0.8000
 5;  -2.000;    0.6746;    0.0002;   0.0694;   0.9288; 0.0000;    0.6196;    0.8443;    0.7500
 5;  -2.100;    0.7672;    0.0000;   0.0420;   0.9562; NaN;    0.6857;    0.9050;    0.7778
 5;  -2.200;    0.8410;    0.0000;   0.0256;   0.9720; NaN;    0.7813;    0.9403;    0.9167
 5;  -2.300;    0.8934;    0.0000;   0.0142;   0.9830; NaN;    0.8732;    0.9617;    0.9286
 5;  -2.400;    0.9310;    0.0000;   0.0072;   0.9894; NaN;    0.9167;    0.9782;    0.9412
 5;  -2.500;    0.9554;    0.0000;   0.0046;   0.9916; NaN;    1.0000;    0.9877;    0.9474
Time Elapsed = 3.87504 hours

==> IntReg_Rej_Rate_S_5000_dx_1_n_1000.txt <==
n/100;  beta_0;  ccRej;   ZeroRate;   OneRate; TwoRate; ccRej0;   ccRej1;    ccRej2;   ccRejGr2
10;  0.500;    0.9998;    0.0000;   0.0000;   0.9960; NaN;    NaN;    1.0000;    1.0000
10;  0.400;    0.9992;    0.0000;   0.0000;   0.9966; NaN;    NaN;    1.0000;    1.0000
10;  0.300;    0.9978;    0.0000;   0.0000;   0.9972; NaN;    NaN;    0.9998;    1.0000
10;  0.200;    0.9934;    0.0000;   0.0000;   0.9974; NaN;    NaN;    0.9992;    1.0000
10;  0.100;    0.9806;    0.0000;   0.0000;   0.9976; NaN;    NaN;    0.9978;    1.0000
10;  -0.000;    0.9488;    0.0000;   0.0002;   0.9982; NaN;    1.0000;    0.9908;    1.0000
10;  -0.100;    0.8974;    0.0000;   0.0014;   0.9978; NaN;    0.8571;    0.9695;    1.0000
10;  -0.200;    0.8016;    0.0000;   0.0098;   0.9900; NaN;    0.6327;    0.9141;    1.0000
10;  -0.300;    0.6528;    0.0002;   0.0414;   0.9582; 0.0000;    0.6280;    0.8076;    0.0000
10;  -0.400;    0.4440;    0.0042;   0.1286;   0.8670; 0.0000;    0.4106;    0.6353;    0.0000
10;  -0.500;    0.2528;    0.0276;   0.3036;   0.6688; 0.0000;    0.2497;    0.4175;    NaN
10;  -0.600;    0.1228;    0.1144;   0.4964;   0.3892; 0.0000;    0.1414;    0.2621;    NaN
10;  -0.700;    0.0534;    0.2964;   0.5492;   0.1544; 0.0000;    0.0747;    0.1645;    NaN
10;  -0.757;    0.0314;    0.4372;   0.4880;   0.0748; 0.0000;    0.0578;    0.1150;    NaN
10;  -0.800;    0.0194;    0.5374;   0.4202;   0.0424; 0.0000;    0.0428;    0.0896;    NaN
10;  -0.900;    0.0052;    0.7080;   0.2798;   0.0122; 0.0000;    0.0186;    0.0164;    NaN
10;  -1.000;    0.0034;    0.7302;   0.2580;   0.0118; 0.0000;    0.0132;    0.0169;    NaN
10;  -1.100;    0.0096;    0.6090;   0.3564;   0.0346; 0.0000;    0.0253;    0.0520;    NaN
10;  -1.200;    0.0324;    0.3916;   0.5102;   0.0982; 0.0000;    0.0561;    0.1039;    NaN
10;  -1.203;    0.0328;    0.3852;   0.5136;   0.1012; 0.0000;    0.0561;    0.1028;    NaN
10;  -1.300;    0.0756;    0.1986;   0.5696;   0.2318; 0.0000;    0.1025;    0.1803;    NaN
10;  -1.400;    0.1528;    0.0760;   0.5060;   0.4180; 0.0000;    0.1775;    0.2904;    NaN
10;  -1.500;    0.2682;    0.0222;   0.3678;   0.6100; 0.0000;    0.2958;    0.4407;    NaN
10;  -1.600;    0.4188;    0.0060;   0.2296;   0.7644; 0.0000;    0.4294;    0.6115;    NaN
10;  -1.700;    0.5834;    0.0008;   0.1380;   0.8612; 0.0000;    0.5609;    0.7729;    NaN
10;  -1.800;    0.7422;    0.0000;   0.0722;   0.9276; NaN;    0.7313;    0.8784;    1.0000
10;  -1.900;    0.8538;    0.0000;   0.0398;   0.9598; NaN;    0.8342;    0.9448;    1.0000
10;  -2.000;    0.9264;    0.0000;   0.0194;   0.9800; NaN;    0.9381;    0.9745;    1.0000
10;  -2.100;    0.9646;    0.0000;   0.0118;   0.9876; NaN;    0.9322;    0.9899;    1.0000
10;  -2.200;    0.9834;    0.0000;   0.0064;   0.9928; NaN;    1.0000;    0.9958;    1.0000
10;  -2.300;    0.9924;    0.0000;   0.0038;   0.9950; NaN;    1.0000;    0.9980;    1.0000
10;  -2.400;    0.9964;    0.0000;   0.0024;   0.9962; NaN;    1.0000;    0.9992;    1.0000
10;  -2.500;    0.9978;    0.0000;   0.0016;   0.9968; NaN;    1.0000;    1.0000;    1.0000
Time Elapsed = 5.93236 hours

==> IntReg_Rej_Rate_S_5000_dx_2.txt <==
n/100;  beta_0;  ccRej;   ZeroRate;  OneRate; TwoRate; ccRej0;    ccRej1;    ccRej2;   ccRejGr2
 5;  0.500;     0.8036;    0.0000;   0.0000;   0.0020; NaN;    NaN;    1.0000;    0.8032
 5;  0.400;    0.7906;    0.0000;   0.0004;   0.0022; NaN;    1.0000;    1.0000;    0.7905
 5;  0.300;    0.7752;    0.0000;   0.0004;   0.0034; NaN;    1.0000;    1.0000;    0.7751
 5;  0.200;    0.7502;    0.0000;   0.0000;   0.0054; NaN;    NaN;    0.9630;    0.7501
 5;  0.100;    0.7074;    0.0000;   0.0004;   0.0066; NaN;    1.0000;    0.8485;    0.7076
 5;  -0.000;    0.6324;    0.0000;   0.0018;   0.0116; NaN;    0.8889;    0.9310;    0.6315
 5;  -0.100;    0.5098;    0.0000;   0.0058;   0.0200; NaN;    0.7241;    0.8000;    0.5069
 5;  -0.200;    0.3586;    0.0002;   0.0120;   0.0364; 0.0000;    0.4667;    0.6484;    0.3525
 5;  -0.300;    0.2254;    0.0014;   0.0268;   0.0628; 0.0000;    0.3433;    0.4936;    0.2158
 5;  -0.400;    0.1290;    0.0070;   0.0718;   0.1026; 0.0000;    0.1560;    0.3314;    0.1209
 5;  -0.500;    0.0678;    0.0328;   0.1258;   0.1622; 0.0000;    0.0938;    0.1936;    0.0571
 5;  -0.600;    0.0410;    0.0858;   0.2144;   0.2026; 0.0000;    0.0606;    0.1293;    0.0354
 5;  -0.700;    0.0232;    0.1746;   0.2764;   0.2262; 0.0000;    0.0384;    0.0787;    0.0173
 5;  -0.757;    0.0138;    0.2360;   0.2852;   0.2254; 0.0000;    0.0231;    0.0559;    0.0142 
 5;  -0.800;    0.0106;    0.2748;   0.2972;   0.2196; 0.0000;    0.0175;    0.0455;    0.0067
 5;  -0.900;    0.0054;    0.3306;   0.3072;   0.2108; 0.0000;    0.0098;    0.0256;    0.0040
 5;  -1.000;    0.0044;    0.3242;   0.3082;   0.2230; 0.0000;    0.0104;    0.0197;    0.0000
 5;  -1.100;    0.0078;    0.2660;   0.3002;   0.2386; 0.0000;    0.0140;    0.0369;    0.0051
 5;  -1.200;    0.0174;    0.1812;   0.2826;   0.2436; 0.0000;    0.0311;    0.0747;    0.0096
 5;  -1.203;    0.0176;    0.1786;   0.2818;   0.2428; 0.0000;    0.0305;    0.0750;    0.0094
 5;  -1.300;    0.0360;    0.1064;   0.2376;   0.2452; 0.0000;    0.0539;    0.1060;    0.0263
 5;  -1.400;    0.0634;    0.0486;   0.1892;   0.2256; 0.0000;    0.0846;    0.1826;    0.0518
 5;  -1.500;    0.0986;    0.0198;   0.1368;   0.1952; 0.0000;    0.1287;    0.2520;    0.0867
 5;  -1.600;    0.1448;    0.0074;   0.0860;   0.1492; 0.0000;    0.1674;    0.3512;    0.1349
 5;  -1.700;    0.2154;    0.0030;   0.0494;   0.1154; 0.0000;    0.2753;    0.4506;    0.2026
 5;  -1.800;    0.2928;    0.0012;   0.0314;   0.0876; 0.0000;    0.3503;    0.5822;    0.2814
 5;  -1.900;    0.3780;    0.0000;   0.0146;   0.0600; NaN;    0.4247;    0.7133;    0.3678
 5;  -2.000;    0.4706;    0.0000;   0.0102;   0.0368; NaN;    0.5294;    0.8098;    0.4634
 5;  -2.100;    0.5698;    0.0000;   0.0038;   0.0234; NaN;    0.6842;    0.8803;    0.5650
 5;  -2.200;    0.6578;    0.0000;   0.0014;   0.0178; NaN;    0.8571;    0.8876;    0.6554
 5;  -2.300;    0.7348;    0.0000;   0.0008;   0.0102; NaN;    1.0000;    0.9020;    0.7337
 5;  -2.400;    0.8004;    0.0000;   0.0002;   0.0078; NaN;    1.0000;    0.9487;    0.7998
 5;  -2.500;    0.8424;    0.0000;   0.0000;   0.0042; NaN;    NaN;    1.0000;    0.8419
Time Elapsed = 6.81748 hours

==> IntReg_Rej_Rate_S_5000_dx_2_n_1000.txt <==
n/100;  beta_0;  ccRej;   ZeroRate;   OneRate; TwoRate; ccRej0;  ccRej1;    ccRej2;   ccRejGr2
10;   0.500;    0.9860;    0.0000;   0.0002;   0.0006; NaN;       1.0000;    1.0000;    0.9860
10;   0.400;    0.9766;    0.0000;   0.0000;   0.0014; NaN;       NaN;       1.0000;    0.9766
10;   0.300;    0.9596;    0.0000;   0.0000;   0.0022; NaN;       NaN;       1.0000;    0.9595
10;   0.200;    0.9346;    0.0000;   0.0000;   0.0026; NaN;       NaN;       1.0000;    0.9344
10;  0.100;    0.9034;    0.0000;   0.0000;   0.0028; NaN;    NaN;    1.0000;    0.9031
10;  -0.000;    0.8584;    0.0000;   0.0000;   0.0040; NaN;    NaN;    1.0000;    0.8580
10;  -0.100;    0.7888;    0.0000;   0.0002;   0.0062; NaN;    1.0000;    1.0000;    0.7880
10;  -0.200;    0.6622;    0.0000;   0.0022;   0.0106; NaN;    0.8182;    0.8868;    0.6611
10;  -0.300;    0.4594;    0.0002;   0.0072;   0.0208; 0.0000;    0.4444;    0.7788;    0.4567
10;  -0.400;    0.2618;    0.0018;   0.0318;   0.0454; 0.0000;    0.3711;    0.5859;    0.2519
10;  -0.500;    0.1330;    0.0134;   0.1060;   0.0858; 0.0000;    0.2019;    0.3543;    0.1205
10;  -0.600;    0.0634;    0.0768;   0.2168;   0.1464; 0.0000;    0.1061;    0.1858;    0.0489
10;  -0.700;    0.0274;    0.2202;   0.3130;   0.1636; 0.0000;    0.0422;    0.0929;    0.0257
10;  -0.757;    0.0158;    0.3466;   0.3110;   0.1472; 0.0000;    0.0315;    0.0639;    0.0143
10;  -0.800;    0.0096;    0.4454;   0.2912;   0.1316; 0.0000;    0.0213;    0.0441;    0.0091
10;  -0.900;    0.0032;    0.6056;   0.2486;   0.1020; 0.0000;    0.0097;    0.0157;    0.0046
10;  -1.000;    0.0018;    0.6272;   0.2390;   0.0958; 0.0000;    0.0050;    0.0188;    0.0000
10;  -1.100;    0.0040;    0.4894;   0.2954;   0.1226; 0.0000;    0.0108;    0.0277;    0.0022
10;  -1.200;    0.0156;    0.2842;   0.3260;   0.1772; 0.0000;    0.0319;    0.0824;    0.0085
10;  -1.203;    0.0160;    0.2800;   0.3246;   0.1792; 0.0000;    0.0320;    0.0826;    0.0102
10;  -1.300;    0.0452;    0.1250;   0.2958;   0.1872; 0.0000;    0.0730;    0.1496;    0.0306
10;  -1.400;    0.0900;    0.0430;   0.2034;   0.1646; 0.0000;    0.1249;    0.2637;    0.0703
10;  -1.500;    0.1598;    0.0118;   0.1148;   0.1306; 0.0000;    0.2613;    0.3936;    0.1368
10;  -1.600;    0.2630;    0.0028;   0.0580;   0.0844; 0.0000;    0.3966;    0.5664;    0.2426
10;  -1.700;    0.3940;    0.0006;   0.0272;   0.0564; 0.0000;    0.4853;    0.6738;    0.3833
10;  -1.800;    0.5394;    0.0000;   0.0116;   0.0310; NaN;    0.5345;    0.8452;    0.5352
10;  -1.900;    0.6854;    0.0000;   0.0038;   0.0196; NaN;    0.7895;    0.9592;    0.6826
10;  -2.000;    0.8034;    0.0000;   0.0008;   0.0112; NaN;    1.0000;    0.9821;    0.8018
10;  -2.100;    0.8872;    0.0000;   0.0006;   0.0060; NaN;    1.0000;    1.0000;    0.8865
10;  -2.200;    0.9370;    0.0000;   0.0000;   0.0034; NaN;    NaN;    1.0000;    0.9368
10;  -2.300;    0.9680;    0.0000;   0.0000;   0.0020; NaN;    NaN;    1.0000;    0.9679
10;  -2.400;    0.9818;    0.0000;   0.0000;   0.0016; NaN;    NaN;    1.0000;    0.9818
10;  -2.500;    0.9910;    0.0000;   0.0000;   0.0014; NaN;    NaN;    1.0000;    0.9910
Time Elapsed = 10.8611 hours

==> IntReg_Rej_Rate_S_5000_dx_3_n_1000.txt <==
n/100;  beta_0;  ccRej;   ZeroRate;   OneRate; TwoRate; ccRej0;  ccRej1;    ccRej2;   ccRejGr2
10;  0.500;    0.9442;    0.0000;   0.0000;   0.0002; NaN;    NaN;    1.0000;    0.9442
10;  0.400;    0.9250;    0.0000;   0.0000;   0.0000; NaN;    NaN;    NaN;    0.9250
10;  0.300;    0.9006;    0.0000;   0.0000;   0.0000; NaN;    NaN;    NaN;    0.9006
10;  0.200;    0.8788;    0.0000;   0.0000;   0.0002; NaN;    NaN;    1.0000;    0.8788
10;  0.100;    0.8514;    0.0000;   0.0000;   0.0004; NaN;    NaN;    1.0000;    0.8513
10;  -0.000;    0.8176;    0.0000;   0.0000;   0.0012; NaN;    NaN;    1.0000;    0.8174
10;  -0.100;    0.7278;    0.0000;   0.0000;   0.0050; NaN;    NaN;    0.9200;    0.7276
10;  -0.200;    0.5566;    0.0000;   0.0002;   0.0086; NaN;    1.0000;    0.9070;    0.5553
10;  -0.300;    0.3436;    0.0004;   0.0016;   0.0198; 0.0000;    0.3750;    0.7778;    0.3390
10;  -0.400;    0.1714;    0.0010;   0.0082;   0.0484; 0.0000;    0.3902;    0.4669;    0.1636
10;  -0.500;    0.0844;    0.0104;   0.0262;   0.1004; 0.0000;    0.1603;    0.3147;    0.0744
10;  -0.600;    0.0348;    0.0538;   0.0592;   0.1718; 0.0000;    0.0608;    0.1339;    0.0294
10;  -0.700;    0.0152;    0.1772;   0.1012;   0.2128; 0.0000;    0.0356;    0.0648;    0.0145
10;  -0.757;    0.0070;    0.2808;   0.1194;   0.2054; 0.0000;    0.0184;    0.0351;    0.0056
10;  -0.800;    0.0042;    0.3740;   0.1180;   0.1998; 0.0000;    0.0119;    0.0230;    0.0052
10;  -0.900;    0.0010;    0.5370;   0.1110;   0.1434; 0.0000;    0.0072;    0.0070;    0.0000
10;  -1.000;    0.0004;    0.5530;   0.1048;   0.1422; 0.0000;    0.0038;    0.0042;    0.0000
10;  -1.100;    0.0030;    0.4108;   0.1034;   0.1874; 0.0000;    0.0174;    0.0139;    0.0020
10;  -1.200;    0.0084;    0.2230;   0.1134;   0.2034; 0.0000;    0.0370;    0.0344;    0.0056
10;  -1.203;    0.0088;    0.2186;   0.1096;   0.2058; 0.0000;    0.0401;    0.0330;    0.0060
10;  -1.300;    0.0226;    0.0920;   0.0790;   0.1926; 0.0000;    0.0734;    0.0841;    0.0163
10;  -1.400;    0.0528;    0.0272;   0.0456;   0.1452; 0.0000;    0.0658;    0.2149;    0.0458
10;  -1.500;    0.0998;    0.0078;   0.0208;   0.0912; 0.0000;    0.2404;    0.3706;    0.0863
10;  -1.600;    0.1724;    0.0012;   0.0090;   0.0530; 0.0000;    0.1778;    0.5509;    0.1618
10;  -1.700;    0.2724;    0.0002;   0.0026;   0.0278; 0.0000;    0.4615;    0.6691;    0.2678
10;  -1.800;    0.3890;    0.0000;   0.0016;   0.0132; NaN;    0.3750;    0.9091;    0.3857
10;  -1.900;    0.5188;    0.0000;   0.0006;   0.0062; NaN;    0.6667;    0.9032;    0.5175
10;  -2.000;    0.6562;    0.0000;   0.0002;   0.0024; NaN;    0.0000;    0.9167;    0.6559
10;  -2.100;    0.7754;    0.0000;   0.0000;   0.0014; NaN;    NaN;    0.8571;    0.7755
10;  -2.200;    0.8596;    0.0000;   0.0000;   0.0010; NaN;    NaN;    1.0000;    0.8595
10;  -2.300;    0.9142;    0.0000;   0.0000;   0.0002; NaN;    NaN;    1.0000;    0.9142
10;  -2.400;    0.9474;    0.0000;   0.0000;   0.0000; NaN;    NaN;    NaN;    0.9474
10;  -2.500;    0.9696;    0.0000;   0.0000;   0.0000; NaN;    NaN;    NaN;    0.9696
Time Elapsed = 19.3691 hours

==> IntReg_Rej_Rate_S_5000_dx_3_n_500.txt <==
n/100;  beta_0;  ccRej;   ZeroRate;   OneRate; TwoRate; ccRej0;  ccRej1;    ccRej2;   ccRejGr2
 5;  0.500;    0.7824;    0.0000;   0.0000;   0.0004; NaN;    NaN;    1.0000;    0.7823
 5;  0.400;    0.7752;    0.0000;   0.0000;   0.0010; NaN;    NaN;    1.0000;    0.7750
 5;  0.300;    0.7632;    0.0000;   0.0000;   0.0008; NaN;    NaN;    1.0000;    0.7630
 5;  0.200;    0.7254;    0.0000;   0.0000;   0.0008; NaN;    NaN;    1.0000;    0.7254
 5;  0.100;    0.6434;    0.0000;   0.0000;   0.0020; NaN;    NaN;    1.0000;    0.6431
 5;  -0.000;    0.5210;    0.0000;   0.0000;   0.0042; NaN;    NaN;    0.8571;    0.5200
 5;  -0.100;    0.3682;    0.0000;   0.0008;   0.0056; NaN;    1.0000;    0.6071;    0.3674
 5;  -0.200;    0.2378;    0.0000;   0.0010;   0.0146; NaN;    0.6000;    0.6164;    0.2357
 5;  -0.300;    0.1420;    0.0004;   0.0048;   0.0320; 0.0000;    0.4583;    0.4000;    0.1373
 5;  -0.400;    0.0828;    0.0032;   0.0114;   0.0568; 0.0000;    0.2632;    0.2430;    0.0784
 5;  -0.500;    0.0440;    0.0150;   0.0274;   0.0980; 0.0000;    0.0657;    0.1551;    0.0409
 5;  -0.600;    0.0224;    0.0440;   0.0522;   0.1342; 0.0000;    0.0383;    0.0760;    0.0208
 5;  -0.700;    0.0108;    0.1014;   0.0690;   0.1776; 0.0000;    0.0232;    0.0428;    0.0092
 5;  -0.757;    0.0054;    0.1478;   0.0764;   0.1832; 0.0000;    0.0105;    0.0240;    0.0051 
 5;  -0.800;    0.0038;    0.1730;   0.0864;   0.1818; 0.0000;    0.0185;    0.0209;    0.0018
 5;  -0.900;    0.0024;    0.2020;   0.0954;   0.1856; 0.0000;    0.0042;    0.0140;    0.0012
 5;  -1.000;    0.0022;    0.2028;   0.0878;   0.1844; 0.0000;    0.0091;    0.0119;    0.0015
 5;  -1.100;    0.0028;    0.1556;   0.0838;   0.1896; 0.0000;    0.0072;    0.0200;    0.0021
 5;  -1.200;    0.0078;    0.1038;   0.0618;   0.1764; 0.0000;    0.0065;    0.0442;    0.0073
 5;  -1.203;    0.0084;    0.1014;   0.0614;   0.1792; 0.0000;    0.0130;    0.0435;    0.0079
 5;  -1.300;    0.0176;    0.0540;   0.0534;   0.1468; 0.0000;    0.0187;    0.0790;    0.0174
 5;  -1.400;    0.0320;    0.0232;   0.0338;   0.1132; 0.0000;    0.0651;    0.1007;    0.0316
 5;  -1.500;    0.0616;    0.0098;   0.0212;   0.0798; 0.0000;    0.0943;    0.2030;    0.0587
 5;  -1.600;    0.1038;    0.0026;   0.0116;   0.0572; 0.0000;    0.2414;    0.2832;    0.0982
 5;  -1.700;    0.1494;    0.0006;   0.0044;   0.0400; 0.0000;    0.5455;    0.3550;    0.1445
 5;  -1.800;    0.2044;    0.0004;   0.0022;   0.0242; 0.0000;    0.2727;    0.5620;    0.2002
 5;  -1.900;    0.2650;    0.0002;   0.0014;   0.0150; 0.0000;    0.2857;    0.6933;    0.2619
 5;  -2.000;    0.3368;    0.0000;   0.0008;   0.0072; NaN;    0.0000;    0.8056;    0.3353
 5;  -2.100;    0.4134;    0.0000;   0.0002;   0.0042; NaN;    1.0000;    0.9048;    0.4126
 5;  -2.200;    0.4970;    0.0000;   0.0000;   0.0020; NaN;    NaN;    0.9000;    0.4968
 5;  -2.300;    0.5754;    0.0000;   0.0000;   0.0012; NaN;    NaN;    0.6667;    0.5753
 5;  -2.400;    0.6516;    0.0000;   0.0000;   0.0010; NaN;    NaN;    0.8000;    0.6515
 5;  -2.500;    0.7222;    0.0000;   0.0000;   0.0008; NaN;    NaN;    1.0000;    0.7222
Time Elapsed = 18.8862 hours
